New variable sources revealed by DECam toward the LMC: the first 15 deg2

The Dark Energy Camera (DECam) is a sensitive, wide field instrument mounted at the prime focus of the 4 m V. Blanco Telescope in Chile. Beside its main objectives, i.e. understanding the growth and evolution of structures in the Universe, the camera offers the opportunity to observe a 3 deg2 field of view in one single pointing and, with an adequate cadence, to identify the variable sources contained. In this paper, we present the result of a DECam observational campaign toward the LMC and give a catalogue of the observed variable sources. We considered all the available DECam observations of the LMC, acquired during 32 nights over a period of two years (from February 2018 to January 2020), and set up a specific pipeline for detecting and characterizing variable sources in the observed fields. Here, we report on the first 15 deg2 in and around the LMC as observed by DECam, testing the capabilities of our pipeline. Since many of the observed fields cover a rather crowded region of the sky, we adopted the ISIS subtraction package which, even in these conditions, can detect variables at a very low signal to noise ratio. All the potentially identified variable sources were then analyzed and each light curve tested for periodicity by using the Lomb-Scargle and Schwarzenberg-Czerny algorithms. Furthermore, we classified the identified sources by using the UPSILoN neural network. This analysis allowed us to find 70 981 variable stars, 1266 of which were previously unknown. We estimated the period of the variables and compared it with the available values in the catalogues. Moreover, for the 1266 newly detected objects, an attempted classification based on light curve analysis is presented.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



